Herwig++ 2.5 Release Note

A new release of the Monte Carlo program Herwig++ (version 2.5) is now available. This version comes with a number of improvements including: new next-to-leading order matrix elements, including weak boson pair production; a colour reconnection model; diffractive processes; additional models of physics beyond the Standard Model and new leading-order matrix elements for hadron--hadron and lepton--lepton collisions as well as photon-initiated processes.

==> plots/ATLAS_900_min_bias/ATLAS_900_MINBIAS_NCH6_d01-x01-y01.dat <==
# BEGIN PLOT
#Title=Charged particle mult. as function of $\eta$ ($0.9\,\mathrm{TeV}, N_\mathrm{ch}\ge6$)
Title=Pseudorapidity distribution
DrawOnly=data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y01 long_h24.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y01 trunk.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y01 
PlotSize=6.9,5.5
XTwosidedTicks=1
YTwosidedTicks=1
XLabel=$\eta$
YLabel=$1/N_\mathrm{ev} \mathrm{d}N_\mathrm{ch}/\mathrm{d}\eta$
LogY=0
YMin=1.55
YMax=3.4
Legend=1
LegendXPos=0.1
LegendYPos=0.94
RatioPlot=1
RatioPlotYSize=1.5
RatioPlotReference=data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y01
RatioPlotErrorBandColor={[cmyk]{0.2,0,0.2,0.3}}
# END PLOT

# BEGIN HISTOGRAM data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y01
ErrorBars=1
PolyMarker=*
Title=Read off from ATLAS
-2.500000e+00	-2.400000e+00	1.885885e+00	1.543829e-01
-2.400000e+00	-2.300000e+00	1.961292e+00	1.558474e-01
-2.300000e+00	-2.200000e+00	2.034515e+00	1.578574e-01
-2.200000e+00	-2.100000e+00	2.038558e+00	1.274785e-01
-2.100000e+00	-2.000000e+00	2.096974e+00	1.306071e-01
-2.000000e+00	-1.900000e+00	2.119507e+00	1.326544e-01
-1.900000e+00	-1.800000e+00	2.154686e+00	1.354858e-01
-1.800000e+00	-1.700000e+00	2.234894e+00	1.400330e-01
-1.700000e+00	-1.600000e+00	2.287386e+00	1.415038e-01
-1.600000e+00	-1.500000e+00	2.302074e+00	1.083144e-01
-1.500000e+00	-1.400000e+00	2.302148e+00	1.076406e-01
-1.400000e+00	-1.300000e+00	2.292849e+00	1.055193e-01
-1.300000e+00	-1.200000e+00	2.357903e+00	1.061969e-01
-1.200000e+00	-1.100000e+00	2.356098e+00	1.064214e-01
-1.100000e+00	-1.000000e+00	2.376745e+00	1.034619e-01
-1.000000e+00	-9.000000e-01	2.368120e+00	1.014434e-01
-9.000000e-01	-8.000000e-01	2.385933e+00	1.012415e-01
-8.000000e-01	-7.000000e-01	2.377157e+00	1.001557e-01
-7.000000e-01	-6.000000e-01	2.406782e+00	1.006289e-01
-6.000000e-01	-5.000000e-01	2.381178e+00	9.947715e-02
-5.000000e-01	-4.000000e-01	2.382620e+00	9.940976e-02
-4.000000e-01	-3.000000e-01	2.382030e+00	9.911306e-02
-3.000000e-01	-2.000000e-01	2.402124e+00	9.925919e-02
-2.000000e-01	-1.000000e-01	2.373891e+00	9.835249e-02
-1.000000e-01	0.000000e+00	2.388000e+00	9.915429e-02
0.000000e+00	1.000000e-01	2.373643e+00	9.853806e-02
1.000000e-01	2.000000e-01	2.368790e+00	9.818169e-02
2.000000e-01	3.000000e-01	2.348767e+00	9.739298e-02
3.000000e-01	4.000000e-01	2.370875e+00	9.799752e-02
4.000000e-01	5.000000e-01	2.384837e+00	9.908784e-02
5.000000e-01	6.000000e-01	2.364645e+00	9.833567e-02
6.000000e-01	7.000000e-01	2.364622e+00	9.920967e-02
7.000000e-01	8.000000e-01	2.385806e+00	1.006038e-01
8.000000e-01	9.000000e-01	2.366245e+00	9.987262e-02
9.000000e-01	1.000000e+00	2.372850e+00	1.012114e-01
1.000000e+00	1.100000e+00	2.378465e+00	1.036055e-01
1.100000e+00	1.200000e+00	2.383943e+00	1.072220e-01
1.200000e+00	1.300000e+00	2.349050e+00	1.060160e-01
1.300000e+00	1.400000e+00	2.308060e+00	1.057821e-01
1.400000e+00	1.500000e+00	2.273971e+00	1.060759e-01
1.500000e+00	1.600000e+00	2.277968e+00	1.075961e-01
1.600000e+00	1.700000e+00	2.268037e+00	1.396485e-01
1.700000e+00	1.800000e+00	2.248001e+00	1.408546e-01
1.800000e+00	1.900000e+00	2.183979e+00	1.376522e-01
1.900000e+00	2.000000e+00	2.090135e+00	1.318602e-01
2.000000e+00	2.100000e+00	2.098814e+00	1.317383e-01
2.100000e+00	2.200000e+00	2.101492e+00	1.320963e-01
2.200000e+00	2.300000e+00	2.061702e+00	1.593027e-01
2.300000e+00	2.400000e+00	1.969611e+00	1.553882e-01
2.400000e+00	2.500000e+00	1.886498e+00	1.527946e-01
# END HISTOGRAM

# BEGIN HISTOGRAM long_h24.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y01
LineColor={[cmyk]{0.0,1.0,1.0,0.1}}
LineStyle=dashed
LineDash=2pt 2pt
Title=\textsf{Herwig++} 2.4.2
-2.500000e+00	-2.400000e+00	2.447990e+00	1.444170e-02
-2.400000e+00	-2.300000e+00	2.532380e+00	1.468850e-02
-2.300000e+00	-2.200000e+00	2.587180e+00	1.484660e-02
-2.200000e+00	-2.100000e+00	2.647910e+00	1.501980e-02
-2.100000e+00	-2.000000e+00	2.687840e+00	1.513260e-02
-2.000000e+00	-1.900000e+00	2.715580e+00	1.521050e-02
-1.900000e+00	-1.800000e+00	2.729870e+00	1.525050e-02
-1.800000e+00	-1.700000e+00	2.714110e+00	1.520640e-02
-1.700000e+00	-1.600000e+00	2.712870e+00	1.520290e-02
-1.600000e+00	-1.500000e+00	2.691680e+00	1.514340e-02
-1.500000e+00	-1.400000e+00	2.663180e+00	1.506300e-02
-1.400000e+00	-1.300000e+00	2.630480e+00	1.497030e-02
-1.300000e+00	-1.200000e+00	2.591680e+00	1.485950e-02
-1.200000e+00	-1.100000e+00	2.545800e+00	1.472740e-02
-1.100000e+00	-1.000000e+00	2.497000e+00	1.458550e-02
-1.000000e+00	-9.000000e-01	2.460940e+00	1.447980e-02
-9.000000e-01	-8.000000e-01	2.434380e+00	1.440150e-02
-8.000000e-01	-7.000000e-01	2.405970e+00	1.431720e-02
-7.000000e-01	-6.000000e-01	2.381790e+00	1.424510e-02
-6.000000e-01	-5.000000e-01	2.359260e+00	1.417750e-02
-5.000000e-01	-4.000000e-01	2.343750e+00	1.413090e-02
-4.000000e-01	-3.000000e-01	2.314020e+00	1.404090e-02
-3.000000e-01	-2.000000e-01	2.310680e+00	1.403080e-02
-2.000000e-01	-1.000000e-01	2.306630e+00	1.401850e-02
-1.000000e-01	0.000000e+00	2.294320e+00	1.398100e-02
0.000000e+00	1.000000e-01	2.298830e+00	1.399480e-02
1.000000e-01	2.000000e-01	2.300470e+00	1.399980e-02
2.000000e-01	3.000000e-01	2.303840e+00	1.401000e-02
3.000000e-01	4.000000e-01	2.325270e+00	1.407500e-02
4.000000e-01	5.000000e-01	2.325220e+00	1.407490e-02
5.000000e-01	6.000000e-01	2.344370e+00	1.413270e-02
6.000000e-01	7.000000e-01	2.362050e+00	1.418590e-02
7.000000e-01	8.000000e-01	2.380840e+00	1.424220e-02
8.000000e-01	9.000000e-01	2.397240e+00	1.429120e-02
9.000000e-01	1.000000e+00	2.420390e+00	1.436000e-02
1.000000e+00	1.100000e+00	2.474510e+00	1.451970e-02
1.100000e+00	1.200000e+00	2.486460e+00	1.455470e-02
1.200000e+00	1.300000e+00	2.537660e+00	1.470380e-02
1.300000e+00	1.400000e+00	2.565820e+00	1.478520e-02
1.400000e+00	1.500000e+00	2.593230e+00	1.486390e-02
1.500000e+00	1.600000e+00	2.628010e+00	1.496330e-02
1.600000e+00	1.700000e+00	2.640200e+00	1.499790e-02
1.700000e+00	1.800000e+00	2.648720e+00	1.502210e-02
1.800000e+00	1.900000e+00	2.637560e+00	1.499040e-02
1.900000e+00	2.000000e+00	2.627520e+00	1.496190e-02
2.000000e+00	2.100000e+00	2.591610e+00	1.485930e-02
2.100000e+00	2.200000e+00	2.551000e+00	1.474240e-02
2.200000e+00	2.300000e+00	2.502750e+00	1.460230e-02
2.300000e+00	2.400000e+00	2.444410e+00	1.443110e-02
2.400000e+00	2.500000e+00	2.380350e+00	1.424070e-02
# END HISTOGRAM

# BEGIN HISTOGRAM trunk.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y01
LineColor=blue
LineStyle=solid
Title=\textsf{Herwig++} 2.5
-2.500000e+00	-2.400000e+00	1.862280e+00	6.678055e-03
-2.400000e+00	-2.300000e+00	1.909192e+00	6.761645e-03
-2.300000e+00	-2.200000e+00	1.977370e+00	6.881316e-03
-2.200000e+00	-2.100000e+00	2.029838e+00	6.972014e-03
-2.100000e+00	-2.000000e+00	2.073063e+00	7.045857e-03
-2.000000e+00	-1.900000e+00	2.115186e+00	7.117080e-03
-1.900000e+00	-1.800000e+00	2.163128e+00	7.197285e-03
-1.800000e+00	-1.700000e+00	2.201396e+00	7.260669e-03
-1.700000e+00	-1.600000e+00	2.242202e+00	7.327654e-03
-1.600000e+00	-1.500000e+00	2.275010e+00	7.381068e-03
-1.500000e+00	-1.400000e+00	2.303986e+00	7.427924e-03
-1.400000e+00	-1.300000e+00	2.332196e+00	7.473260e-03
-1.300000e+00	-1.200000e+00	2.337392e+00	7.481581e-03
-1.200000e+00	-1.100000e+00	2.378510e+00	7.547099e-03
-1.100000e+00	-1.000000e+00	2.388496e+00	7.562925e-03
-1.000000e+00	-9.000000e-01	2.374223e+00	7.540295e-03
-9.000000e-01	-8.000000e-01	2.400709e+00	7.582236e-03
-8.000000e-01	-7.000000e-01	2.398434e+00	7.578643e-03
-7.000000e-01	-6.000000e-01	2.397260e+00	7.576788e-03
-6.000000e-01	-5.000000e-01	2.379994e+00	7.549454e-03
-5.000000e-01	-4.000000e-01	2.400206e+00	7.581442e-03
-4.000000e-01	-3.000000e-01	2.394578e+00	7.572549e-03
-3.000000e-01	-2.000000e-01	2.395297e+00	7.573685e-03
-2.000000e-01	-1.000000e-01	2.385718e+00	7.558526e-03
-1.000000e-01	0.000000e+00	2.390819e+00	7.566602e-03
0.000000e+00	1.000000e-01	2.382844e+00	7.553972e-03
1.000000e-01	2.000000e-01	2.373912e+00	7.539800e-03
2.000000e-01	3.000000e-01	2.377959e+00	7.546225e-03
3.000000e-01	4.000000e-01	2.391345e+00	7.567435e-03
4.000000e-01	5.000000e-01	2.372810e+00	7.538051e-03
5.000000e-01	6.000000e-01	2.389861e+00	7.565086e-03
6.000000e-01	7.000000e-01	2.368117e+00	7.530592e-03
7.000000e-01	8.000000e-01	2.374247e+00	7.540333e-03
8.000000e-01	9.000000e-01	2.388041e+00	7.562205e-03
9.000000e-01	1.000000e+00	2.372475e+00	7.537518e-03
1.000000e+00	1.100000e+00	2.357556e+00	7.513781e-03
1.100000e+00	1.200000e+00	2.350851e+00	7.503089e-03
1.200000e+00	1.300000e+00	2.313278e+00	7.442887e-03
1.300000e+00	1.400000e+00	2.301591e+00	7.424063e-03
1.400000e+00	1.500000e+00	2.275441e+00	7.381767e-03
1.500000e+00	1.600000e+00	2.259396e+00	7.355696e-03
1.600000e+00	1.700000e+00	2.219500e+00	7.290464e-03
1.700000e+00	1.800000e+00	2.179245e+00	7.224047e-03
1.800000e+00	1.900000e+00	2.143180e+00	7.164022e-03
1.900000e+00	2.000000e+00	2.102710e+00	7.096059e-03
2.000000e+00	2.100000e+00	2.059174e+00	7.022214e-03
2.100000e+00	2.200000e+00	2.020834e+00	6.956534e-03
2.200000e+00	2.300000e+00	1.955865e+00	6.843795e-03
2.300000e+00	2.400000e+00	1.908162e+00	6.759821e-03
2.400000e+00	2.500000e+00	1.831723e+00	6.623041e-03
# END HISTOGRAM


==> plots/ATLAS_900_min_bias/ATLAS_900_MINBIAS_NCH6_d01-x01-y02.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=Charged particle multiplicity as function of $p_\perp$ ($0.9\,\mathrm{TeV}, N_\mathrm{ch}\ge6$)
RatioPlotReference=data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y02
RatioPlot=1
LogY=1
XLabel=$p_\perp$ [GeV]
YLabel=$1/N_\mathrm{ev} \; 1/p_\perp \; \mathrm{d}N_\mathrm{ch}/\mathrm{d}p_\perp$ [GeV$^{-2}$]
YMin=2e-11
YMax=10
RatioPlotYMax=2.0
RatioPlotYMin=0.0
DrawOnly=data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y02 long_h24.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y02 trunk.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y02 
LegendYPos=0.92
Legend=1
# END PLOT

# BEGIN HISTOGRAM data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y02
ErrorBars=1
PolyMarker=*
Title=ATLAS data
Title=Read off from ATLAS
5.000000e-01	6.000000e-01	1.589014e+00	7.491780e-02
6.000000e-01	7.000000e-01	9.911146e-01	4.349443e-02
7.000000e-01	8.000000e-01	6.403606e-01	2.783828e-02
8.000000e-01	9.000000e-01	4.291451e-01	1.862046e-02
9.000000e-01	1.000000e+00	2.900227e-01	1.253647e-02
1.000000e+00	1.100000e+00	2.008570e-01	8.677958e-03
1.100000e+00	1.200000e+00	1.404322e-01	6.068772e-03
1.200000e+00	1.300000e+00	1.003278e-01	4.337688e-03
1.300000e+00	1.400000e+00	7.215924e-02	3.124240e-03
1.400000e+00	1.500000e+00	5.293188e-02	2.295944e-03
1.500000e+00	1.600000e+00	3.918278e-02	1.706747e-03
1.600000e+00	1.700000e+00	2.903210e-02	1.278290e-03
1.700000e+00	1.800000e+00	2.179482e-02	9.655611e-04
1.800000e+00	1.900000e+00	1.675222e-02	7.473580e-04
1.900000e+00	2.000000e+00	1.276745e-02	5.780593e-04
2.000000e+00	2.100000e+00	9.840113e-03	4.530066e-04
2.100000e+00	2.200000e+00	7.548996e-03	3.539817e-04
2.200000e+00	2.300000e+00	5.899972e-03	2.811191e-04
2.300000e+00	2.400000e+00	4.563338e-03	2.221244e-04
2.400000e+00	2.500000e+00	3.771556e-03	1.883630e-04
2.500000e+00	2.750000e+00	2.470935e-03	1.251657e-04
2.750000e+00	3.000000e+00	1.464734e-03	8.032637e-05
3.000000e+00	3.250000e+00	9.060885e-04	5.422115e-05
3.250000e+00	3.500000e+00	5.525478e-04	3.735007e-05
3.500000e+00	4.000000e+00	2.814597e-04	2.232201e-05
4.000000e+00	4.500000e+00	1.220467e-04	1.240132e-05
4.500000e+00	5.000000e+00	5.540547e-05	7.627131e-06
5.000000e+00	6.000000e+00	2.034475e-05	4.072279e-06
6.000000e+00	7.000000e+00	6.547159e-06	2.064081e-06
7.000000e+00	8.000000e+00	2.313119e-06	1.103031e-06
8.000000e+00	1.000000e+01	7.723622e-07	5.623225e-07
1.000000e+01	1.500000e+01	1.104728e-07	9.674045e-08
1.500000e+01	2.000000e+01	1.128082e-08	1.131909e-08
# END HISTOGRAM

# BEGIN HISTOGRAM long_h24.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y02
LineColor=red
LineStyle=solid
Title=MC (long_h24)
Title=Herwig++ 2.4
5.000000e-01	6.000000e-01	2.392960e+00	3.455390e-03
6.000000e-01	7.000000e-01	1.321030e+00	2.358840e-03
7.000000e-01	8.000000e-01	7.462260e-01	1.648990e-03
8.000000e-01	9.000000e-01	4.315810e-01	1.177180e-03
9.000000e-01	1.000000e+00	2.578780e-01	8.602980e-04
1.000000e+00	1.100000e+00	1.580370e-01	6.403080e-04
1.100000e+00	1.200000e+00	1.002560e-01	4.871480e-04
1.200000e+00	1.300000e+00	6.484890e-02	3.757110e-04
1.300000e+00	1.400000e+00	4.348360e-02	2.959560e-04
1.400000e+00	1.500000e+00	2.983070e-02	2.364930e-04
1.500000e+00	1.600000e+00	2.127000e-02	1.931090e-04
1.600000e+00	1.700000e+00	1.562130e-02	1.603750e-04
1.700000e+00	1.800000e+00	1.178770e-02	1.352640e-04
1.800000e+00	1.900000e+00	9.052760e-03	1.152800e-04
1.900000e+00	2.000000e+00	7.052640e-03	9.910810e-05
2.000000e+00	2.100000e+00	5.551890e-03	8.574490e-05
2.100000e+00	2.200000e+00	4.402170e-03	7.456340e-05
2.200000e+00	2.300000e+00	3.550790e-03	6.545300e-05
2.300000e+00	2.400000e+00	2.845400e-03	5.732650e-05
2.400000e+00	2.500000e+00	2.354290e-03	5.106920e-05
2.500000e+00	2.750000e+00	1.674960e-03	2.637060e-05
2.750000e+00	3.000000e+00	1.022070e-03	1.967050e-05
3.000000e+00	3.250000e+00	6.548210e-04	1.509930e-05
3.250000e+00	3.500000e+00	4.050680e-04	1.142660e-05
3.500000e+00	4.000000e+00	2.351660e-04	5.862380e-06
4.000000e+00	4.500000e+00	1.064940e-04	3.700760e-06
4.500000e+00	5.000000e+00	5.096680e-05	2.421920e-06
5.000000e+00	6.000000e+00	2.108130e-05	1.030040e-06
6.000000e+00	7.000000e+00	6.415820e-06	5.204670e-07
7.000000e+00	8.000000e+00	2.355040e-06	2.934390e-07
8.000000e+00	1.000000e+01	7.367320e-07	1.068390e-07
1.000000e+01	1.500000e+01	6.745980e-08	1.796180e-08
1.500000e+01	2.000000e+01	4.888780e-09	4.003450e-09
# END HISTOGRAM

# BEGIN HISTOGRAM trunk.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y02
LineColor=blue
LineStyle=solid
Title=MC (trunk)
Title=Herwig++ 2.5
5.000000e-01	6.000000e-01	1.580856e+00	1.487810e-03
6.000000e-01	7.000000e-01	9.820853e-01	1.077413e-03
7.000000e-01	8.000000e-01	6.294630e-01	8.023294e-04
8.000000e-01	9.000000e-01	4.174184e-01	6.133945e-04
9.000000e-01	1.000000e+00	2.815267e-01	4.762838e-04
1.000000e+00	1.100000e+00	1.953494e-01	3.772623e-04
1.100000e+00	1.200000e+00	1.384087e-01	3.033564e-04
1.200000e+00	1.300000e+00	9.920844e-02	2.463047e-04
1.300000e+00	1.400000e+00	7.192753e-02	2.017613e-04
1.400000e+00	1.500000e+00	5.277910e-02	1.667427e-04
1.500000e+00	1.600000e+00	3.947653e-02	1.394658e-04
1.600000e+00	1.700000e+00	2.950993e-02	1.168607e-04
1.700000e+00	1.800000e+00	2.237139e-02	9.879029e-05
1.800000e+00	1.900000e+00	1.702914e-02	8.382530e-05
1.900000e+00	2.000000e+00	1.317282e-02	7.180195e-05
2.000000e+00	2.100000e+00	1.028758e-02	6.188298e-05
2.100000e+00	2.200000e+00	8.028010e-03	5.338039e-05
2.200000e+00	2.300000e+00	6.410938e-03	4.662791e-05
2.300000e+00	2.400000e+00	5.074108e-03	4.058938e-05
2.400000e+00	2.500000e+00	4.029999e-03	3.542563e-05
2.500000e+00	2.750000e+00	2.788893e-03	1.804210e-05
2.750000e+00	3.000000e+00	1.659182e-03	1.329332e-05
3.000000e+00	3.250000e+00	9.986548e-04	9.890264e-06
3.250000e+00	3.500000e+00	6.204437e-04	7.498153e-06
3.500000e+00	4.000000e+00	3.153959e-04	3.601540e-06
4.000000e+00	4.500000e+00	1.338934e-04	2.201267e-06
4.500000e+00	5.000000e+00	6.325802e-05	1.429859e-06
5.000000e+00	6.000000e+00	2.249921e-05	5.646008e-07
6.000000e+00	7.000000e+00	6.235659e-06	2.724252e-07
7.000000e+00	8.000000e+00	2.128321e-06	1.476841e-07
8.000000e+00	1.000000e+01	5.923117e-07	5.089542e-08
1.000000e+01	1.500000e+01	7.231785e-08	9.887368e-09
1.500000e+01	2.000000e+01	2.663417e-09	1.542676e-09
# END HISTOGRAM


==> plots/ATLAS_900_min_bias/ATLAS_900_MINBIAS_NCH6_d01-x01-y03.dat <==
# BEGIN PLOT
Title=Charged particle density ($0.9\,\mathrm{TeV}, N_\mathrm{ch}\ge6$)
DrawOnly=data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y03 long_h24.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y03 trunk.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y03 
PlotSize=6.9,5.5
XTwosidedTicks=0
YTwosidedTicks=0
XLabel=$N_\mathrm{ch}$
YLabel=$1/N_\mathrm{ev} \mathrm{d}N_\mathrm{ev}/\mathrm{d}N_\mathrm{ch}$
YMin=1e-6
YMax=1
LogY=1
Legend=1
LegendXPos=0.3
LegendYPos=0.97
RatioPlot=1
RatioPlotYSize=1.5
RatioPlotErrorBandColor={[cmyk]{0.2,0,0.2,0.3}}
RatioPlotReference=data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y03
RatioPlotYMin=0.0
RatioPlotYMax=2.1
# END PLOT

# BEGIN HISTOGRAM data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y03
ErrorBars=1
PolyMarker=*
Title=Read off from ATLAS
5.500000e+00	6.500000e+00	1.530569e-01	4.993251e-03
6.500000e+00	7.500000e+00	1.291344e-01	4.482148e-03
7.500000e+00	8.500000e+00	1.097028e-01	4.097684e-03
8.500000e+00	9.500000e+00	9.283268e-02	3.759027e-03
9.500000e+00	1.050000e+01	7.945435e-02	3.498314e-03
1.050000e+01	1.150000e+01	6.792111e-02	3.280814e-03
1.150000e+01	1.250000e+01	5.838889e-02	3.121016e-03
1.250000e+01	1.350000e+01	4.991871e-02	2.964849e-03
1.350000e+01	1.450000e+01	4.210707e-02	2.771174e-03
1.450000e+01	1.550000e+01	3.559958e-02	2.581169e-03
1.550000e+01	1.650000e+01	2.979240e-02	2.349382e-03
1.650000e+01	1.750000e+01	2.485870e-02	2.119088e-03
1.750000e+01	1.850000e+01	2.111711e-02	1.936642e-03
1.850000e+01	1.950000e+01	1.813551e-02	1.792558e-03
1.950000e+01	2.050000e+01	1.545744e-02	1.661027e-03
2.050000e+01	2.150000e+01	1.300178e-02	1.524233e-03
2.150000e+01	2.250000e+01	1.101282e-02	1.400992e-03
2.250000e+01	2.350000e+01	8.971930e-03	1.238009e-03
2.350000e+01	2.450000e+01	7.318424e-03	1.083812e-03
2.450000e+01	2.550000e+01	6.038669e-03	9.530418e-04
2.550000e+01	2.650000e+01	4.869186e-03	8.156294e-04
2.650000e+01	2.750000e+01	3.942781e-03	7.017568e-04
2.750000e+01	2.850000e+01	3.300722e-03	6.219978e-04
2.850000e+01	2.950000e+01	2.666276e-03	5.292720e-04
2.950000e+01	3.050000e+01	2.267073e-03	4.746460e-04
3.050000e+01	3.150000e+01	1.833242e-03	4.059102e-04
3.150000e+01	3.450000e+01	1.204265e-03	2.945724e-04
3.450000e+01	3.950000e+01	5.057476e-04	1.496405e-04
3.950000e+01	4.950000e+01	1.064944e-04	4.504769e-05
4.950000e+01	6.050000e+01	8.454221e-06	7.552915e-06
# END HISTOGRAM

# BEGIN HISTOGRAM long_h24.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y03
LineColor={[cmyk]{0.0,1.0,1.0,0.1}}
LineStyle=solid
Title=\textsf{Herwig++} 2.4.2
5.500000e+00	6.500000e+00	1.135640e-01	9.836310e-04
6.500000e+00	7.500000e+00	1.026390e-01	9.351240e-04
7.500000e+00	8.500000e+00	9.444540e-02	8.970220e-04
8.500000e+00	9.500000e+00	8.535910e-02	8.527810e-04
9.500000e+00	1.050000e+01	7.788730e-02	8.146030e-04
1.050000e+01	1.150000e+01	6.872010e-02	7.651640e-04
1.150000e+01	1.250000e+01	6.250920e-02	7.297680e-04
1.250000e+01	1.350000e+01	5.500970e-02	6.845930e-04
1.350000e+01	1.450000e+01	4.843030e-02	6.423500e-04
1.450000e+01	1.550000e+01	4.334620e-02	6.076990e-04
1.550000e+01	1.650000e+01	3.756980e-02	5.657600e-04
1.650000e+01	1.750000e+01	3.267310e-02	5.276040e-04
1.750000e+01	1.850000e+01	2.795960e-02	4.880650e-04
1.850000e+01	1.950000e+01	2.432380e-02	4.552270e-04
1.950000e+01	2.050000e+01	2.057090e-02	4.186380e-04
2.050000e+01	2.150000e+01	1.746970e-02	3.857940e-04
2.150000e+01	2.250000e+01	1.466030e-02	3.534140e-04
2.250000e+01	2.350000e+01	1.265180e-02	3.283130e-04
2.350000e+01	2.450000e+01	1.054320e-02	2.997080e-04
2.450000e+01	2.550000e+01	8.630480e-03	2.711630e-04
2.550000e+01	2.650000e+01	7.405770e-03	2.511870e-04
2.650000e+01	2.750000e+01	6.083080e-03	2.276540e-04
2.750000e+01	2.850000e+01	4.971260e-03	2.058000e-04
2.850000e+01	2.950000e+01	4.136320e-03	1.877240e-04
2.950000e+01	3.050000e+01	3.582540e-03	1.747060e-04
3.050000e+01	3.150000e+01	2.935040e-03	1.581320e-04
3.150000e+01	3.450000e+01	1.894930e-03	7.335810e-05
3.450000e+01	3.950000e+01	8.485640e-04	3.802510e-05
3.950000e+01	4.950000e+01	1.855170e-04	1.257200e-05
4.950000e+01	6.050000e+01	1.200510e-05	3.049290e-06
# END HISTOGRAM

# BEGIN HISTOGRAM trunk.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y03
LineColor=blue
LineStyle=solid
Title=\textsf{Herwig++} 2.5
5.500000e+00	6.500000e+00	1.635954e-01	6.259118e-04
6.500000e+00	7.500000e+00	1.361088e-01	5.709140e-04
7.500000e+00	8.500000e+00	1.124466e-01	5.189203e-04
8.500000e+00	9.500000e+00	9.218961e-02	4.698601e-04
9.500000e+00	1.050000e+01	7.713160e-02	4.297776e-04
1.050000e+01	1.150000e+01	6.479639e-02	3.939154e-04
1.150000e+01	1.250000e+01	5.413509e-02	3.600534e-04
1.250000e+01	1.350000e+01	4.587090e-02	3.314333e-04
1.350000e+01	1.450000e+01	3.943389e-02	3.072999e-04
1.450000e+01	1.550000e+01	3.296095e-02	2.809490e-04
1.550000e+01	1.650000e+01	2.813319e-02	2.595596e-04
1.650000e+01	1.750000e+01	2.405019e-02	2.399865e-04
1.750000e+01	1.850000e+01	2.051079e-02	2.216250e-04
1.850000e+01	1.950000e+01	1.749584e-02	2.046892e-04
1.950000e+01	2.050000e+01	1.465809e-02	1.873554e-04
2.050000e+01	2.150000e+01	1.245255e-02	1.726859e-04
2.150000e+01	2.250000e+01	1.089359e-02	1.615151e-04
2.250000e+01	2.350000e+01	8.884419e-03	1.458620e-04
2.350000e+01	2.450000e+01	7.790031e-03	1.365832e-04
2.450000e+01	2.550000e+01	6.465749e-03	1.244334e-04
2.550000e+01	2.650000e+01	5.244441e-03	1.120669e-04
2.650000e+01	2.750000e+01	4.454183e-03	1.032789e-04
2.750000e+01	2.850000e+01	3.635188e-03	9.330201e-05
2.850000e+01	2.950000e+01	3.137086e-03	8.667438e-05
2.950000e+01	3.050000e+01	2.528826e-03	7.781926e-05
3.050000e+01	3.150000e+01	2.248644e-03	7.338172e-05
3.150000e+01	3.450000e+01	1.384149e-03	3.323980e-05
3.450000e+01	3.950000e+01	6.164015e-04	1.718203e-05
3.950000e+01	4.950000e+01	1.396123e-04	5.782150e-06
4.950000e+01	6.050000e+01	1.023199e-05	1.492490e-06
# END HISTOGRAM


==> plots/ATLAS_900_min_bias/ATLAS_900_MINBIAS_NCH6_d01-x01-y04.dat <==
# BEGIN PLOT
#Title=Average transverse momentum as function of $N_\mathrm{ch}$ ($0.9\,\mathrm{TeV}, N_\mathrm{ch}\ge6$)
#Title=$\langle p_\perp \rangle (N_\mathrm{ch})$ for $\sqrt{s} = 0.9\,\mathrm{TeV}, N_\mathrm{ch}\ge6$
Title=$\langle p_\perp \rangle (N_\mathrm{ch})$
DrawOnly=data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y04 long_h24.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y04 trunk.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y04 
XLabel=$N_\mathrm{ch}$
YLabel=$\langle p_\perp \rangle$ [GeV]
PlotSize=6.9,5.5
LogY=0
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y04
RatioPlot=1
RatioPlotErrorBandColor={[cmyk]{0.2,0,0.2,0.3}}
Legend=1
LegendXPos=0.1
LegendYPos=0.94
YMin=0.55
YMax=1.45
RatioPlotYSize=1.5
RatioPlotYMin=0.7
RatioPlotYMax=1.2
# END PLOT

# BEGIN HISTOGRAM data.aida/REF/ATLAS_900_MINBIAS_NCH6/d01-x01-y04
ErrorBars=1
PolyMarker=*
Title=Read off from ATLAS
5.500000e+00	6.500000e+00	8.356418e-01	9.401421e-03
6.500000e+00	7.500000e+00	8.498202e-01	9.595660e-03
7.500000e+00	8.500000e+00	8.627356e-01	9.727851e-03
8.500000e+00	9.500000e+00	8.741966e-01	9.811876e-03
9.500000e+00	1.050000e+01	8.842872e-01	9.853052e-03
1.050000e+01	1.150000e+01	8.930733e-01	9.889255e-03
1.150000e+01	1.250000e+01	9.009239e-01	9.950084e-03
1.250000e+01	1.350000e+01	9.081438e-01	1.004503e-02
1.350000e+01	1.450000e+01	9.149131e-01	1.014438e-02
1.450000e+01	1.550000e+01	9.213357e-01	1.025522e-02
1.550000e+01	1.650000e+01	9.272453e-01	1.036758e-02
1.650000e+01	1.750000e+01	9.331006e-01	1.049653e-02
1.750000e+01	1.850000e+01	9.387974e-01	1.063622e-02
1.850000e+01	1.950000e+01	9.443531e-01	1.078179e-02
1.950000e+01	2.050000e+01	9.497965e-01	1.089920e-02
2.050000e+01	2.150000e+01	9.549081e-01	1.100574e-02
2.150000e+01	2.250000e+01	9.595190e-01	1.112411e-02
2.250000e+01	2.350000e+01	9.640601e-01	1.127035e-02
2.350000e+01	2.450000e+01	9.681483e-01	1.143898e-02
2.450000e+01	2.550000e+01	9.721387e-01	1.167201e-02
2.550000e+01	2.650000e+01	9.759298e-01	1.194844e-02
2.650000e+01	2.750000e+01	9.798653e-01	1.228711e-02
2.750000e+01	2.850000e+01	9.835833e-01	1.270746e-02
2.850000e+01	2.950000e+01	9.869366e-01	1.322156e-02
2.950000e+01	3.050000e+01	9.909309e-01	1.383100e-02
3.050000e+01	3.150000e+01	9.951785e-01	1.459710e-02
3.150000e+01	3.450000e+01	1.002326e+00	1.317465e-02
3.450000e+01	3.950000e+01	1.016609e+00	1.392304e-02
3.950000e+01	4.950000e+01	1.038888e+00	1.810893e-02
4.950000e+01	6.050000e+01	1.025544e+00	1.166925e-01
# END HISTOGRAM

# BEGIN HISTOGRAM long_h24.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y04
LineColor={[cmyk]{0.0,1.0,1.0,0.1}}
LineStyle=dashed
LineDash=2pt 2pt
Title=\textsf{Herwig++} 2.4.2
5.500000e+00	6.500000e+00	7.516660e-01	5.336090e-04
6.500000e+00	7.500000e+00	7.578290e-01	5.425720e-04
7.500000e+00	8.500000e+00	7.676070e-01	5.670860e-04
8.500000e+00	9.500000e+00	7.740030e-01	5.841260e-04
9.500000e+00	1.050000e+01	7.782250e-01	5.898380e-04
1.050000e+01	1.150000e+01	7.855960e-01	6.221240e-04
1.150000e+01	1.250000e+01	7.906410e-01	6.388920e-04
1.250000e+01	1.350000e+01	7.964440e-01	6.744670e-04
1.350000e+01	1.450000e+01	8.014620e-01	7.101170e-04
1.450000e+01	1.550000e+01	8.020570e-01	7.275630e-04
1.550000e+01	1.650000e+01	8.048550e-01	7.691190e-04
1.650000e+01	1.750000e+01	8.086840e-01	8.117160e-04
1.750000e+01	1.850000e+01	8.105410e-01	8.631630e-04
1.850000e+01	1.950000e+01	8.121420e-01	9.017740e-04
1.950000e+01	2.050000e+01	8.164300e-01	9.854260e-04
2.050000e+01	2.150000e+01	8.198110e-01	1.054540e-03
2.150000e+01	2.250000e+01	8.179260e-01	1.117870e-03
2.250000e+01	2.350000e+01	8.229730e-01	1.196670e-03
2.350000e+01	2.450000e+01	8.217140e-01	1.298940e-03
2.450000e+01	2.550000e+01	8.238400e-01	1.416520e-03
2.550000e+01	2.650000e+01	8.297820e-01	1.523990e-03
2.650000e+01	2.750000e+01	8.255130e-01	1.618900e-03
2.750000e+01	2.850000e+01	8.318480e-01	1.829650e-03
2.850000e+01	2.950000e+01	8.344340e-01	1.982100e-03
2.950000e+01	3.050000e+01	8.334090e-01	2.087350e-03
3.050000e+01	3.150000e+01	8.373590e-01	2.346480e-03
3.150000e+01	3.450000e+01	8.419740e-01	1.644990e-03
3.450000e+01	3.950000e+01	8.511940e-01	1.879480e-03
3.950000e+01	4.950000e+01	8.601780e-01	2.676970e-03
4.950000e+01	6.050000e+01	8.571810e-01	9.001610e-03
# END HISTOGRAM

# BEGIN HISTOGRAM trunk.aida/ATLAS_900_MINBIAS_NCH6/d01-x01-y04
LineColor=blue
LineStyle=solid
Title=\textsf{Herwig++} 2.5
5.500000e+00	6.500000e+00	8.704990e-01	6.488222e-04
6.500000e+00	7.500000e+00	8.789244e-01	6.802835e-04
7.500000e+00	8.500000e+00	8.853809e-01	7.140256e-04
8.500000e+00	9.500000e+00	8.923981e-01	7.639895e-04
9.500000e+00	1.050000e+01	8.986024e-01	8.081833e-04
1.050000e+01	1.150000e+01	9.071056e-01	8.679977e-04
1.150000e+01	1.250000e+01	9.122283e-01	9.212954e-04
1.250000e+01	1.350000e+01	9.160018e-01	9.684826e-04
1.350000e+01	1.450000e+01	9.212200e-01	1.019305e-03
1.450000e+01	1.550000e+01	9.198733e-01	1.074012e-03
1.550000e+01	1.650000e+01	9.290381e-01	1.150747e-03
1.650000e+01	1.750000e+01	9.314313e-01	1.211337e-03
1.750000e+01	1.850000e+01	9.365031e-01	1.326157e-03
1.850000e+01	1.950000e+01	9.388177e-01	1.383996e-03
1.950000e+01	2.050000e+01	9.397811e-01	1.464413e-03
2.050000e+01	2.150000e+01	9.452288e-01	1.578393e-03
2.150000e+01	2.250000e+01	9.470354e-01	1.657820e-03
2.250000e+01	2.350000e+01	9.477853e-01	1.831729e-03
2.350000e+01	2.450000e+01	9.466506e-01	1.872191e-03
2.450000e+01	2.550000e+01	9.493857e-01	2.020800e-03
2.550000e+01	2.650000e+01	9.591806e-01	2.290693e-03
2.650000e+01	2.750000e+01	9.517512e-01	2.395294e-03
2.750000e+01	2.850000e+01	9.576294e-01	2.579562e-03
2.850000e+01	2.950000e+01	9.599407e-01	2.770394e-03
2.950000e+01	3.050000e+01	9.519579e-01	3.019895e-03
3.050000e+01	3.150000e+01	9.679703e-01	3.281359e-03
3.150000e+01	3.450000e+01	9.623833e-01	2.263277e-03
3.450000e+01	3.950000e+01	9.708220e-01	2.635563e-03
3.950000e+01	4.950000e+01	9.815733e-01	3.670683e-03
4.950000e+01	6.050000e+01	1.021198e+00	1.400806e-02
# END HISTOGRAM


==> plots/leptune/DELPHI_1996_S3430090_d08-x01-y01.dat <==
# BEGIN PLOT
PlotSize=6.9,5.5
RatioPlotYSize=1.5
RatioPlotErrorBandColor={[cmyk]{0.2,0,0.2,0.3}}
XTwosidedTicks=0
YTwosidedTicks=0
LegendXPos=0.20
LegendYPos=0.37
DrawOnly=../../ref/out.aida/REF/DELPHI_1996_S3430090/d08-x01-y01 ../out.aida/DELPHI_1996_S3430090/d08-x01-y01 ../../Step_1.1_fix/00001/out.aida/DELPHI_1996_S3430090/d08-x01-y01 
Title=Log of scaled momentum, $\log(1/x_p)$
RatioPlotReference=../../ref/out.aida/REF/DELPHI_1996_S3430090/d08-x01-y01
RatioPlot=1
LogY=1
XLabel=$\log(1/x_p)$
YLabel=$N \, \text{d}{\sigma}/\text{d}{\log(1/x_p)}$
Legend=1
FullRange=1
# END PLOT

# BEGIN HISTOGRAM ../../ref/out.aida/REF/DELPHI_1996_S3430090/d08-x01-y01
ErrorBars=1
PolyMarker=*
Title=DELPHI data
0.000000e+00	2.000000e-01	1.510000e-02	2.236068e-03
2.000000e-01	4.000000e-01	7.740000e-02	5.217279e-03
4.000000e-01	6.000000e-01	1.987000e-01	8.492938e-03
6.000000e-01	8.000000e-01	3.970000e-01	1.182582e-02
8.000000e-01	1.000000e+00	6.805000e-01	1.639573e-02
1.000000e+00	1.200000e+00	1.052000e+00	2.291724e-02
1.200000e+00	1.400000e+00	1.512800e+00	3.143835e-02
1.400000e+00	1.600000e+00	2.027000e+00	4.015134e-02
1.600000e+00	1.800000e+00	2.599700e+00	4.847278e-02
1.800000e+00	2.000000e+00	3.199300e+00	5.569246e-02
2.000000e+00	2.200000e+00	3.806900e+00	6.141181e-02
2.200000e+00	2.400000e+00	4.385100e+00	6.554212e-02
2.400000e+00	2.600000e+00	4.923500e+00	6.846897e-02
2.600000e+00	2.800000e+00	5.416000e+00	7.068897e-02
2.800000e+00	3.000000e+00	5.807900e+00	7.211463e-02
3.000000e+00	3.200000e+00	6.160800e+00	7.392564e-02
3.200000e+00	3.400000e+00	6.402600e+00	7.583594e-02
3.400000e+00	3.600000e+00	6.537100e+00	7.842971e-02
3.600000e+00	3.800000e+00	6.582200e+00	8.240400e-02
3.800000e+00	4.000000e+00	6.473800e+00	8.736481e-02
4.000000e+00	4.200000e+00	6.238300e+00	9.372353e-02
4.200000e+00	4.400000e+00	5.849000e+00	1.006766e-01
4.400000e+00	4.600000e+00	5.323100e+00	1.071298e-01
4.600000e+00	4.800000e+00	4.660300e+00	1.100838e-01
4.800000e+00	5.000000e+00	3.902900e+00	1.066501e-01
5.000000e+00	5.200000e+00	3.115000e+00	9.542851e-02
5.200000e+00	5.400000e+00	2.378100e+00	7.791617e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../out.aida/DELPHI_1996_S3430090/d08-x01-y01
LineColor={[cmyk]{0.0,1.0,1.0,0.1}}
LineStyle=dashed
LineDash=2pt 2pt
Title=\textsf{Herwig++} w/o colour rec.
0.000000e+00	2.000000e-01	6.983890e-03	3.844500e-04
2.000000e-01	4.000000e-01	5.918850e-02	1.119210e-03
4.000000e-01	6.000000e-01	1.938510e-01	2.025470e-03
6.000000e-01	8.000000e-01	4.351910e-01	3.034810e-03
8.000000e-01	1.000000e+00	7.699790e-01	4.036740e-03
1.000000e+00	1.200000e+00	1.169620e+00	4.975230e-03
1.200000e+00	1.400000e+00	1.632540e+00	5.877920e-03
1.400000e+00	1.600000e+00	2.136130e+00	6.723650e-03
1.600000e+00	1.800000e+00	2.681290e+00	7.532920e-03
1.800000e+00	2.000000e+00	3.238500e+00	8.278730e-03
2.000000e+00	2.200000e+00	3.821930e+00	8.993590e-03
2.200000e+00	2.400000e+00	4.412580e+00	9.663580e-03
2.400000e+00	2.600000e+00	4.967440e+00	1.025320e-02
2.600000e+00	2.800000e+00	5.493540e+00	1.078250e-02
2.800000e+00	3.000000e+00	5.962850e+00	1.123360e-02
3.000000e+00	3.200000e+00	6.370490e+00	1.161120e-02
3.200000e+00	3.400000e+00	6.699680e+00	1.190740e-02
3.400000e+00	3.600000e+00	6.910860e+00	1.209370e-02
3.600000e+00	3.800000e+00	6.995850e+00	1.216780e-02
3.800000e+00	4.000000e+00	6.960900e+00	1.213740e-02
4.000000e+00	4.200000e+00	6.777960e+00	1.197680e-02
4.200000e+00	4.400000e+00	6.441000e+00	1.167530e-02
4.400000e+00	4.600000e+00	5.914400e+00	1.118790e-02
4.600000e+00	4.800000e+00	5.240910e+00	1.053160e-02
4.800000e+00	5.000000e+00	4.408610e+00	9.659230e-03
5.000000e+00	5.200000e+00	3.539060e+00	8.654380e-03
5.200000e+00	5.400000e+00	2.707970e+00	7.570310e-03
# END HISTOGRAM

# BEGIN HISTOGRAM ../../Step_1.1_fix/00001/out.aida/DELPHI_1996_S3430090/d08-x01-y01
LineColor=blue
LineStyle=solid
Title=\textsf{Herwig++} with colour rec.
0.000000e+00	2.000000e-01	5.240850e-03	3.326270e-04
2.000000e-01	4.000000e-01	4.820210e-02	1.008760e-03
4.000000e-01	6.000000e-01	1.662400e-01	1.873370e-03
6.000000e-01	8.000000e-01	3.951750e-01	2.888360e-03
8.000000e-01	1.000000e+00	7.278240e-01	3.919850e-03
1.000000e+00	1.200000e+00	1.153970e+00	4.935750e-03
1.200000e+00	1.400000e+00	1.646620e+00	5.895950e-03
1.400000e+00	1.600000e+00	2.185160e+00	6.792000e-03
1.600000e+00	1.800000e+00	2.761590e+00	7.635470e-03
1.800000e+00	2.000000e+00	3.360370e+00	8.422670e-03
2.000000e+00	2.200000e+00	3.951910e+00	9.133970e-03
2.200000e+00	2.400000e+00	4.534570e+00	9.784170e-03
2.400000e+00	2.600000e+00	5.073020e+00	1.034880e-02
2.600000e+00	2.800000e+00	5.555770e+00	1.083000e-02
2.800000e+00	3.000000e+00	5.959230e+00	1.121630e-02
3.000000e+00	3.200000e+00	6.322660e+00	1.155330e-02
3.200000e+00	3.400000e+00	6.576480e+00	1.178290e-02
3.400000e+00	3.600000e+00	6.734320e+00	1.192350e-02
3.600000e+00	3.800000e+00	6.779100e+00	1.196310e-02
3.800000e+00	4.000000e+00	6.705910e+00	1.189830e-02
4.000000e+00	4.200000e+00	6.479060e+00	1.169530e-02
4.200000e+00	4.400000e+00	6.106270e+00	1.135390e-02
4.400000e+00	4.600000e+00	5.583420e+00	1.085690e-02
4.600000e+00	4.800000e+00	4.910030e+00	1.018120e-02
4.800000e+00	5.000000e+00	4.118720e+00	9.324750e-03
5.000000e+00	5.200000e+00	3.304230e+00	8.352020e-03
5.200000e+00	5.400000e+00	2.526810e+00	7.303690e-03
# END HISTOGRAM


==> plots/leptune/JADE_OPAL_2000_S4300807_d26-x01-y01.dat <==
# BEGIN PLOT
PlotSize=6.9,5.5
RatioPlotYSize=1.5
RatioPlotErrorBandColor={[cmyk]{0.2,0,0.2,0.3}}
XTwosidedTicks=0
YTwosidedTicks=0
LegendXPos=0.10
LegendYPos=0.97
DrawOnly=../../ref/out.aida/REF/JADE_OPAL_2000_S4300807/d26-x01-y01 ../out.aida/JADE_OPAL_2000_S4300807/d26-x01-y01 ../../Step_1.1_fix/00001/out.aida/JADE_OPAL_2000_S4300807/d26-x01-y01 
Title=Differential 2-jet rate (91.2 GeV)
#Title=Differential 2-jet rate with Durham algorithm (91.2 GeV)
RatioPlotReference=../../ref/out.aida/REF/JADE_OPAL_2000_S4300807/d26-x01-y01
RatioPlot=1
LogX=1
LogY=1
XLabel=$y_{23}^\text{Durham}$
YLabel=$\text{d}\sigma/\text{d}y_{23}$
Legend=1
FullRange=1
YMax=10000
# END PLOT

# BEGIN HISTOGRAM ../../ref/out.aida/REF/JADE_OPAL_2000_S4300807/d26-x01-y01
ErrorBars=1
PolyMarker=*
Title=OPAL data
1.000000e-05	1.330000e-05	0.000000e+00	0.000000e+00
1.330000e-05	1.780000e-05	0.000000e+00	0.000000e+00
1.780000e-05	2.370000e-05	0.000000e+00	0.000000e+00
2.370000e-05	3.160000e-05	0.000000e+00	0.000000e+00
3.160000e-05	4.220000e-05	2.672000e+00	3.213272e+00
4.220000e-05	5.620000e-05	2.984000e+00	2.722612e+00
5.620000e-05	7.500000e-05	2.482000e+00	1.641416e+00
7.500000e-05	1.000000e-04	5.199000e+00	2.258078e+00
1.000000e-04	1.330000e-04	1.111000e+01	4.679327e+00
1.330000e-04	1.780000e-04	2.482000e+01	6.728105e+00
1.780000e-04	2.370000e-04	4.376000e+01	1.029883e+01
2.370000e-04	3.160000e-04	8.073000e+01	1.559985e+01
3.160000e-04	4.220000e-04	1.219000e+02	1.931450e+01
4.220000e-04	5.620000e-04	1.662000e+02	2.339444e+01
5.620000e-04	7.500000e-04	1.955000e+02	2.567801e+01
7.500000e-04	1.000000e-03	2.038000e+02	2.156710e+01
1.000000e-03	1.330000e-03	1.897000e+02	1.436837e+01
1.330000e-03	1.780000e-03	1.623000e+02	8.670063e+00
1.780000e-03	2.370000e-03	1.266000e+02	5.261179e+00
2.370000e-03	3.160000e-03	9.187000e+01	4.465255e+00
3.160000e-03	4.220000e-03	6.359000e+01	3.791161e+00
4.220000e-03	5.620000e-03	4.277000e+01	2.515631e+00
5.620000e-03	7.500000e-03	3.013000e+01	1.394417e+00
7.500000e-03	1.000000e-02	2.075000e+01	9.321481e-01
1.000000e-02	1.330000e-02	1.493000e+01	6.592420e-01
1.330000e-02	1.780000e-02	1.056000e+01	4.472136e-01
1.780000e-02	2.370000e-02	7.318000e+00	3.260215e-01
2.370000e-02	3.160000e-02	5.045000e+00	2.730952e-01
3.160000e-02	4.220000e-02	3.483000e+00	2.111421e-01
4.220000e-02	5.620000e-02	2.289000e+00	1.473635e-01
5.620000e-02	7.500000e-02	1.521000e+00	1.050762e-01
7.500000e-02	1.000000e-01	9.420000e-01	7.764664e-02
1.000000e-01	1.330000e-01	5.830000e-01	4.652956e-02
1.330000e-01	1.780000e-01	3.360000e-01	2.236068e-02
1.780000e-01	2.370000e-01	1.700000e-01	9.486833e-03
2.370000e-01	3.160000e-01	5.800000e-02	1.118034e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../out.aida/JADE_OPAL_2000_S4300807/d26-x01-y01
LineColor={[cmyk]{0.0,1.0,1.0,0.1}}
LineStyle=dashed
LineDash=2pt 2pt
Title=MC (out)
Title=\textsf{Herwig++} w/o colour rec.
1.000000e-05	1.330000e-05	0.000000e+00	0.000000e+00
1.330000e-05	1.780000e-05	0.000000e+00	0.000000e+00
1.780000e-05	2.370000e-05	3.389830e-01	4.793940e-01
2.370000e-05	3.160000e-05	5.063290e-01	5.063290e-01
3.160000e-05	4.220000e-05	4.716980e-01	4.219000e-01
4.220000e-05	5.620000e-05	1.571430e+00	6.700590e-01
5.620000e-05	7.500000e-05	3.617020e+00	8.772570e-01
7.500000e-05	1.000000e-04	6.760000e+00	1.040000e+00
1.000000e-04	1.330000e-04	1.400000e+01	1.302680e+00
1.330000e-04	1.780000e-04	3.060000e+01	1.649240e+00
1.780000e-04	2.370000e-04	5.366100e+01	1.907360e+00
2.370000e-04	3.160000e-04	8.403800e+01	2.062790e+00
3.160000e-04	4.220000e-04	1.214720e+02	2.140990e+00
4.220000e-04	5.620000e-04	1.487430e+02	2.061500e+00
5.620000e-04	7.500000e-04	1.716330e+02	1.910960e+00
7.500000e-04	1.000000e-03	1.772920e+02	1.684240e+00
1.000000e-03	1.330000e-03	1.663760e+02	1.420100e+00
1.330000e-03	1.780000e-03	1.468240e+02	1.142410e+00
1.780000e-03	2.370000e-03	1.199310e+02	9.017140e-01
2.370000e-03	3.160000e-03	9.125820e+01	6.797550e-01
3.160000e-03	4.220000e-03	6.594720e+01	4.988560e-01
4.220000e-03	5.620000e-03	4.532430e+01	3.598580e-01
5.620000e-03	7.500000e-03	3.101760e+01	2.568950e-01
7.500000e-03	1.000000e-02	2.130640e+01	1.846350e-01
1.000000e-02	1.330000e-02	1.479940e+01	1.339350e-01
1.330000e-02	1.780000e-02	1.032930e+01	9.582080e-02
1.780000e-02	2.370000e-02	7.250170e+00	7.010970e-02
2.370000e-02	3.160000e-02	5.057970e+00	5.060630e-02
3.160000e-02	4.220000e-02	3.519340e+00	3.644250e-02
4.220000e-02	5.620000e-02	2.405290e+00	2.621500e-02
5.620000e-02	7.500000e-02	1.610480e+00	1.851090e-02
7.500000e-02	1.000000e-01	1.067440e+00	1.306870e-02
1.000000e-01	1.330000e-01	6.846360e-01	9.109680e-03
1.330000e-01	1.780000e-01	4.262000e-01	6.155030e-03
1.780000e-01	2.370000e-01	2.434070e-01	4.062280e-03
2.370000e-01	3.160000e-01	8.678480e-02	2.096230e-03
# END HISTOGRAM

# BEGIN HISTOGRAM ../../Step_1.1_fix/00001/out.aida/JADE_OPAL_2000_S4300807/d26-x01-y01
LineColor=blue
LineStyle=solid
Title=MC (out)
Title=\textsf{Herwig++} with colour rec.
1.000000e-05	1.330000e-05	0.000000e+00	0.000000e+00
1.330000e-05	1.780000e-05	0.000000e+00	0.000000e+00
1.780000e-05	2.370000e-05	0.000000e+00	0.000000e+00
2.370000e-05	3.160000e-05	1.265820e-01	2.531650e-01
3.160000e-05	4.220000e-05	5.660380e-01	4.621680e-01
4.220000e-05	5.620000e-05	1.071430e+00	5.532830e-01
5.620000e-05	7.500000e-05	2.446810e+00	7.215240e-01
7.500000e-05	1.000000e-04	5.000000e+00	8.944270e-01
1.000000e-04	1.330000e-04	1.051520e+01	1.128970e+00
1.330000e-04	1.780000e-04	1.968890e+01	1.322920e+00
1.780000e-04	2.370000e-04	3.476270e+01	1.535190e+00
2.370000e-04	3.160000e-04	5.887340e+01	1.726540e+00
3.160000e-04	4.220000e-04	8.780190e+01	1.820240e+00
4.220000e-04	5.620000e-04	1.181070e+02	1.836980e+00
5.620000e-04	7.500000e-04	1.447230e+02	1.754770e+00
7.500000e-04	1.000000e-03	1.589080e+02	1.594530e+00
1.000000e-03	1.330000e-03	1.599390e+02	1.392360e+00
1.330000e-03	1.780000e-03	1.493400e+02	1.152160e+00
1.780000e-03	2.370000e-03	1.275440e+02	9.298950e-01
2.370000e-03	3.160000e-03	1.012510e+02	7.160040e-01
3.160000e-03	4.220000e-03	7.501510e+01	5.320490e-01
4.220000e-03	5.620000e-03	5.087570e+01	3.812600e-01
5.620000e-03	7.500000e-03	3.405960e+01	2.691970e-01
7.500000e-03	1.000000e-02	2.253600e+01	1.898880e-01
1.000000e-02	1.330000e-02	1.487640e+01	1.342830e-01
1.330000e-02	1.780000e-02	1.017240e+01	9.509030e-02
1.780000e-02	2.370000e-02	6.866950e+00	6.823170e-02
2.370000e-02	3.160000e-02	4.777340e+00	4.918240e-02
3.160000e-02	4.220000e-02	3.286510e+00	3.521640e-02
4.220000e-02	5.620000e-02	2.249500e+00	2.535180e-02
5.620000e-02	7.500000e-02	1.529410e+00	1.803910e-02
7.500000e-02	1.000000e-01	1.008040e+00	1.269990e-02
1.000000e-01	1.330000e-01	6.485150e-01	8.866110e-03
1.330000e-01	1.780000e-01	3.963110e-01	5.935290e-03
1.780000e-01	2.370000e-01	2.276270e-01	3.928400e-03
2.370000e-01	3.160000e-01	8.372150e-02	2.058900e-03
# END HISTOGRAM

